A pilot survey of the binarity of Massive Young Stellar Objects with $K$ band adaptive optics

We present the first search for binary companions of Massive Young Stellar Objects (MYSOs) using AO-assisted $K$ band observations, with NaCo at the VLT. We have surveyed 32 MYSOs from the RMS catalogue, probing the widest companions, with a physical separation range of 400 - 46,000 au, within the predictions of models and observations for multiplicity of MYSOs. Statistical methods are employed to discern whether these companions are physical rather than visual binaries. We find 18 physical companions around 10 target objects, amounting to a multiplicity fraction of 31$\pm$8\% and a companion fraction of 53$\pm$9\%. For similar separation and mass ratio ranges, MYSOs seem to have more companions than T Tauri or O stars, respectively. This suggests that multiplicity increases with mass and decreases with evolutionary stage. We compute very rough estimates for the mass ratios from the $K$ band magnitudes, and these appear to be generally larger than 0.5. This is inconsistent with randomly sampling the IMF, as predicted by the binary capture formation theory. Finally, we find that MYSOs with binaries do not show any different characteristics to the average MYSO in terms of luminosity, distance, outflow or disc presence.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
